Massive Activations in Hybrid Linear Attention Large Language Models: Pre-Attention Spikes and Inter-Spike Plateaus

We present the first systematic study of massive activations (MAs) in layer-interleaved Hybrid linear attention large language models (HLA LLMs), examining their architectural organization, training-time emergence, underlying mechanisms, and functional significance. Across five linear attention architectures, six hybridization configurations, and five input domains, we identify two architecture-aligned morphologies: pre-attention spikes (PAS) immediately before full attention and inter-spike plateaus (ISP) persisting through intervening linear attention layers. Denser full attention increasingly connects PAS through ISP, approaching the persistent MAs of conventional Transformers. This organization also recurs across 12 public checkpoints spanning 1.2B-397B parameters, covering linear attention and state-space hybrids. Controlled pretraining of Gated DeltaNet (GDN) hybrids up to 1.3B reveals early emergence and consolidation of both morphologies, alongside asymmetric gating effects. Specifically, full attention output gates strongly attenuate MA magnitudes without eliminating their organization, whereas removing GDN output gates yields modest amplification. Mechanistically, we develop a shared systematic-outlier account: PAS follows a localized write-sink-cancel process, while ISP is consistent with delayed cancellation. Functionally, our interventions show that deleting only the four largest-magnitude PAS coordinates at each full attention input reduces mean downstream accuracy by 21.9%-63.6% relative to normal inference. Moreover, reference-conditioned spike-to-plateau connection consistently improves mean real-world retrieval accuracy, yielding relative gains of 1.1%-12.6% without retraining. Our code is available at https://github.com/StartLuxLabs/Massive-Activations-HLA.

==> data/quality_all_arms.csv <==
model,task,condition,score,unit,CI95_lower,CI95_upper
gdn-340m-3-1,piqa,normal,67.41022850924918,percent,65.23394994559304,69.53210010881394
gdn-340m-3-1,piqa,identity_target,67.41022850924918,percent,65.23394994559304,69.53210010881394
gdn-340m-3-1,piqa,identity_other,67.41022850924918,percent,65.23394994559304,69.53210010881394
gdn-340m-3-1,piqa,target_local4_zero,63.928182807399345,percent,61.69749727965179,66.10446137105549
gdn-340m-3-1,piqa,target_channel_mean,63.60174102285092,percent,61.37105549510338,65.72361262241567
gdn-340m-3-1,piqa,random4_zero,67.41022850924918,percent,65.28835690968444,69.53210010881394
gdn-340m-3-1,piqa,target_outsideLOCAL_largest4_zero,67.5734494015234,percent,65.45157780195865,69.69532100108815
gdn-340m-3-1,piqa,verified_other_OWN_local4_zero,66.43090315560391,percent,64.25462459194777,68.55277475516867
gdn-340m-3-1,piqa,target_OWN_combined,67.6278563656148,percent,65.45157780195865,69.69532100108815
gdn-340m-3-1,piqa,target_OWN_interior,67.19260065288357,percent,65.01632208922742,69.31447225244831
gdn-340m-3-1,piqa,target_OWN_endpoint,67.41022850924918,percent,65.23394994559304,69.53210010881394
gdn-340m-3-1,piqa,random_OWN_s0,67.41022850924918,percent,65.28835690968444,69.53210010881394
gdn-340m-3-1,piqa,random_OWN_s1,67.35582154515778,percent,65.17954298150164,69.47769314472254
gdn-340m-3-1,piqa,random_OWN_s2,67.41022850924918,percent,65.28699673558216,69.53210010881394
gdn-340m-3-1,piqa,random_OWN_s3,67.30141458106638,percent,65.12513601741023,69.42328618063112
gdn-340m-3-1,piqa,verified_other_OWN_combined,67.35582154515778,percent,65.23394994559304,69.47769314472254
gdn-340m-3-1,piqa,random_OWN_four_seed_mean,67.36942328618063,percent,65.22034820457019,69.49163492927096
gdn-340m-3-1,arc_easy,normal,58.29124579124579,percent,56.313131313131315,60.22727272727273
gdn-340m-3-1,arc_easy,identity_target,58.29124579124579,percent,56.313131313131315,60.22727272727273
gdn-340m-3-1,arc_easy,identity_other,58.29124579124579,percent,56.313131313131315,60.22727272727273
gdn-340m-3-1,arc_easy,target_local4_zero,52.735690235690235,percent,50.715488215488215,54.71380471380471
gdn-340m-3-1,arc_easy,target_channel_mean,54.503367003366996,percent,52.48316498316499,56.439393939393945
gdn-340m-3-1,arc_easy,random4_zero,58.03872053872053,percent,56.018518518518526,59.93265993265994
gdn-340m-3-1,arc_easy,target_outsideLOCAL_largest4_zero,57.82828282828283,percent,55.85016835016835,59.723274410774394
gdn-340m-3-1,arc_easy,verified_other_OWN_local4_zero,57.15488215488216,percent,55.13468013468014,59.13299663299664
gdn-340m-3-1,arc_easy,target_OWN_combined,58.37542087542088,percent,56.35521885521886,60.31144781144781
gdn-340m-3-1,arc_easy,target_OWN_interior,58.207070707070706,percent,56.186868686868685,60.14309764309764
gdn-340m-3-1,arc_easy,target_OWN_endpoint,58.29124579124579,percent,56.313131313131315,60.22727272727273
gdn-340m-3-1,arc_easy,random_OWN_s0,57.996632996633004,percent,56.018518518518526,59.93265993265994
gdn-340m-3-1,arc_easy,random_OWN_s1,57.996632996633004,percent,56.018518518518526,59.93265993265994
gdn-340m-3-1,arc_easy,random_OWN_s2,58.24915824915825,percent,56.27104377104377,60.18518518518518
gdn-340m-3-1,arc_easy,random_OWN_s3,58.03872053872053,percent,56.060606060606055,59.93265993265994
gdn-340m-3-1,arc_easy,verified_other_OWN_combined,57.996632996633004,percent,56.018518518518526,59.93265993265994
gdn-340m-3-1,arc_easy,random_OWN_four_seed_mean,58.070286195286194,percent,56.1026936026936,59.985269360269356
gdn-340m-3-1,wikitext103,normal,14.607237405935878,PPL,,
gdn-340m-3-1,wikitext103,identity_target,14.607237405935878,PPL,,
gdn-340m-3-1,wikitext103,identity_other,14.607237405935878,PPL,,
gdn-340m-3-1,wikitext103,target_local4_zero,51.96546199222805,PPL,,
gdn-340m-3-1,wikitext103,target_channel_mean,19.963498247947832,PPL,,
gdn-340m-3-1,wikitext103,random4_zero,14.605522961809688,PPL,,
gdn-340m-3-1,wikitext103,target_outsideLOCAL_largest4_zero,14.603259246303221,PPL,,
gdn-340m-3-1,wikitext103,verified_other_OWN_local4_zero,14.62972336846948,PPL,,
gdn-340m-3-1,wikitext103,target_OWN_combined,14.600066626379068,PPL,,
gdn-340m-3-1,wikitext103,target_OWN_interior,14.598059745245589,PPL,,
gdn-340m-3-1,wikitext103,target_OWN_endpoint,14.607237405935878,PPL,,
gdn-340m-3-1,wikitext103,random_OWN_s0,14.660869406379474,PPL,,
gdn-340m-3-1,wikitext103,random_OWN_s1,14.642209053173096,PPL,,
gdn-340m-3-1,wikitext103,random_OWN_s2,14.65871423978815,PPL,,
gdn-340m-3-1,wikitext103,random_OWN_s3,14.606623291621197,PPL,,
gdn-340m-3-1,wikitext103,verified_other_OWN_combined,14.60623556368079,PPL,,
gdn-340m-3-1,wikitext103,random_OWN_four_seed_mean,14.642087875915315,PPL,,
gdn-1.3b-3-1,piqa,normal,73.3405875952122,percent,71.27312295973884,75.35364526659413
gdn-1.3b-3-1,piqa,identity_target,73.3405875952122,percent,71.27312295973884,75.35364526659413
gdn-1.3b-3-1,piqa,identity_other,73.3405875952122,percent,71.27312295973884,75.35364526659413
gdn-1.3b-3-1,piqa,target_local4_zero,66.43090315560391,percent,64.25462459194777,68.55277475516867
gdn-1.3b-3-1,piqa,target_channel_mean,68.44396082698584,percent,66.32072905331883,70.5658324265506
gdn-1.3b-3-1,piqa,random4_zero,73.3405875952122,percent,71.32752992383024,75.35364526659413
gdn-1.3b-3-1,piqa,target_outsideLOCAL_largest4_zero,73.12295973884657,percent,71.05549510337323,75.1360174102285
gdn-1.3b-3-1,piqa,verified_other_OWN_local4_zero,72.85092491838955,percent,70.78346028291621,74.8639825897715
gdn-1.3b-3-1,piqa,target_OWN_combined,73.3405875952122,percent,71.27312295973884,75.30059847660499
gdn-1.3b-3-1,piqa,target_OWN_interior,73.17736670293797,percent,71.10990206746463,75.1904243743199
gdn-1.3b-3-1,piqa,target_OWN_endpoint,73.3405875952122,percent,71.27312295973884,75.35364526659413
gdn-1.3b-3-1,piqa,random_OWN_s0,73.23177366702937,percent,71.16430903155604,75.24483133841132
gdn-1.3b-3-1,piqa,random_OWN_s1,73.3949945593036,percent,71.38193688792165,75.35364526659413
gdn-1.3b-3-1,piqa,random_OWN_s2,73.3949945593036,percent,71.38193688792165,75.40805223068553
gdn-1.3b-3-1,piqa,random_OWN_s3,73.23177366702937,percent,71.16430903155604,75.24483133841132
gdn-1.3b-3-1,piqa,verified_other_OWN_combined,73.28618063112077,percent,71.21871599564744,75.29923830250273
gdn-1.3b-3-1,piqa,random_OWN_four_seed_mean,73.31338411316648,percent,71.27312295973884,75.29923830250273
gdn-1.3b-3-1,arc_easy,normal,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,identity_target,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,identity_other,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,target_local4_zero,49.41077441077441,percent,47.39057239057239,51.43097643097643
gdn-1.3b-3-1,arc_easy,target_channel_mean,61.994949494949495,percent,60.05892255892255,63.93097643097643
gdn-1.3b-3-1,arc_easy,random4_zero,72.26430976430976,percent,70.496632996633,74.07407407407408
gdn-1.3b-3-1,arc_easy,target_outsideLOCAL_largest4_zero,72.39057239057239,percent,70.53872053872054,74.2003367003367
gdn-1.3b-3-1,arc_easy,verified_other_OWN_local4_zero,71.71717171717171,percent,69.94949494949495,73.52693602693603
gdn-1.3b-3-1,arc_easy,target_OWN_combined,72.3063973063973,percent,70.496632996633,74.11616161616162
gdn-1.3b-3-1,arc_easy,target_OWN_interior,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,target_OWN_endpoint,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,random_OWN_s0,72.22222222222221,percent,70.41245791245791,74.03198653198653
gdn-1.3b-3-1,arc_easy,random_OWN_s1,72.13804713804713,percent,70.37037037037037,73.94781144781145
gdn-1.3b-3-1,arc_easy,random_OWN_s2,72.26430976430976,percent,70.45454545454545,74.07407407407408
gdn-1.3b-3-1,arc_easy,random_OWN_s3,72.55892255892256,percent,70.7901936026936,74.36868686868688
gdn-1.3b-3-1,arc_easy,verified_other_OWN_combined,72.18013468013467,percent,70.37037037037037,73.98989898989899
gdn-1.3b-3-1,arc_easy,random_OWN_four_seed_mean,72.29587542087542,percent,70.5071548821549,74.10563973063972
gdn-1.3b-3-1,wikitext103,normal,9.49561632505925,PPL,,
gdn-1.3b-3-1,wikitext103,identity_target,9.49561632505925,PPL,,
gdn-1.3b-3-1,wikitext103,identity_other,9.49561632505925,PPL,,
gdn-1.3b-3-1,wikitext103,target_local4_zero,14.727096007666965,PPL,,
gdn-1.3b-3-1,wikitext103,target_channel_mean,14.878034230976239,PPL,,
gdn-1.3b-3-1,wikitext103,random4_zero,9.495671631327529,PPL,,
gdn-1.3b-3-1,wikitext103,target_outsideLOCAL_largest4_zero,9.497829505173803,PPL,,
gdn-1.3b-3-1,wikitext103,verified_other_OWN_local4_zero,9.496014319510708,PPL,,
gdn-1.3b-3-1,wikitext103,target_OWN_combined,9.499634297215756,PPL,,
gdn-1.3b-3-1,wikitext103,target_OWN_interior,9.487044345171553,PPL,,
gdn-1.3b-3-1,wikitext103,target_OWN_endpoint,9.49561632505925,PPL,,
gdn-1.3b-3-1,wikitext103,random_OWN_s0,9.495872158723953,PPL,,
gdn-1.3b-3-1,wikitext103,random_OWN_s1,9.495856573449952,PPL,,
gdn-1.3b-3-1,wikitext103,random_OWN_s2,9.495619250768259,PPL,,
gdn-1.3b-3-1,wikitext103,random_OWN_s3,9.497520540714575,PPL,,
gdn-1.3b-3-1,wikitext103,verified_other_OWN_combined,9.495844768934496,PPL,,
gdn-1.3b-3-1,wikitext103,random_OWN_four_seed_mean,9.49621710057038,PPL,,


==> data/quality_manifest.json <==
{
  "protocol": "Native context-only prefill interventions; held-out continuation likelihoods",
  "native_arm_batch": 16,
  "conditions": [
    "normal",
    "identity_target",
    "identity_other",
    "target_local4_zero",
    "target_channel_mean",
    "random4_zero",
    "target_outsideLOCAL_largest4_zero",
    "verified_other_OWN_local4_zero",
    "target_OWN_combined",
    "target_OWN_interior",
    "target_OWN_endpoint",
    "random_OWN_s0",
    "random_OWN_s1",
    "random_OWN_s2",
    "random_OWN_s3",
    "verified_other_OWN_combined",
    "random_OWN_four_seed_mean"
  ],
  "models": {
    "gdn-340m-3-1": {
      "piqa": {
        "metric": "accuracy",
        "n": 1838
      },
      "arc_easy": {
        "metric": "accuracy",
        "n": 2376
      },
      "wikitext103": {
        "metric": "continuation_PPL",
        "windows": 326,
        "unique_scored_targets": 333637,
        "context_tokens": 1024,
        "scope": "Held-out continuation after1024context, complete source token stream after first1024. Four random seeds averaged in NLL space before exponentiation. No window-as-independent-document CI."
      }
    },
    "gdn-1.3b-3-1": {
      "piqa": {
        "metric": "accuracy",
        "n": 1838
      },
      "arc_easy": {
        "metric": "accuracy",
        "n": 2376
      },
      "wikitext103": {
        "metric": "continuation_PPL",
        "windows": 326,
        "unique_scored_targets": 333637,
        "context_tokens": 1024,
        "scope": "Held-out continuation after1024context, complete source token stream after first1024. Four random seeds averaged in NLL space before exponentiation. No window-as-independent-document CI."
      }
    }
  },
  "quality_results_sha256": "abdd0ee691907099d333b201a6a678b087eac5ce2fa7ac1659fb3df229ab19ab",
  "formal_audit_sha256": "783e58a284c473bc3671868f5382b5b826553543ffbd91d6dfe5d314a23d297f",
  "random_PPL_reduction": "Four seed meanNLL then exponential; not arithmetic mean of perplexities"
}


==> data/retrieval_manifest.json <==
{
  "protocol": "Unified paired GDN3:1 inference controls",
  "models": {
    "gdn-340m-3-1": {
      "actual_parameters": 382588032,
      "rho": 3,
      "paired_inputs": 512,
      "native_batch": 16,
      "FA_zero_based": [
        2,
        5,
        8,
        11,
        14,
        17,
        20,
        23
      ]
    },
    "gdn-1.3b-3-1": {
      "actual_parameters": 1398774016,
      "rho": 3,
      "paired_inputs": 512,
      "native_batch": 16,
      "FA_zero_based": [
        2,
        5,
        8,
        11,
        14,
        17,
        20,
        23
      ]
    }
  },
  "task_input_counts": {
    "fda": 128,
    "swde": 128,
    "squad": 128,
    "nq": 128
  },
  "source_cluster_counts": {
    "fda": 76,
    "swde": 128,
    "squad": 21,
    "nq": 128
  },
  "cohort_sha256": "2a7eb0d8263ad8c9fcea8b8ddea0d4ce963740e7e0812261201aab44d0205862",
  "all_exp1_exp2_exp4_share_same_normal_record": true,
  "retrieval_scoring": "Case-insensitive gold-alias containment in first generated line; BasedSQuAD/NQ completion rather than standard EM/F1.",
  "random_connection": "Own normal-reference Eq8,4fixedseeds inputwiseaveraged; not targetdelta transfer",
  "normalization_control": "Separate frozenlocaldenominator completezero paired with same canonical baseline",
  "unified_completed_analysis_sha256": "0990ddfc14131008866cbf38b51bd4aac8a2c103f4fbbeac07d65eb494cc4f12",
  "registry_sha256": "10347f10d6e36f6843b69f829df6c084876076b44375652e2f6081abdae7a03c"
}


==> data/retrieval_paired_counts.csv <==
scale,rho,k,benchmark,n,wins,losses,ties,normal_percent,connection_percent,delta_pp,ci95_low_pp,ci95_high_pp,exact_mcnemar_p,holm72_p
340M,12,1,fda,1101,11,7,1083,22.979109900090826,23.342415985467756,0.36330608537693004,-0.36330608537693004,1.0899182561307903,0.48068237304687506,1
340M,12,2,fda,1101,5,5,1091,22.979109900090826,22.979109900090826,0.0,-0.5449591280653951,0.5449591280653951,1.0,1
340M,12,4,fda,1101,5,8,1088,22.979109900090826,22.70663033605813,-0.2724795640326976,-0.9082652134423251,0.36330608537693004,0.5810546874999989,1
340M,12,1,swde,1067,8,6,1053,22.211808809746955,22.399250234301782,0.18744142455482662,-0.46860356138706655,0.8434864104967198,0.7905273437500011,1
340M,12,2,swde,1067,6,4,1057,22.211808809746955,22.399250234301782,0.18744142455482662,-0.37488284910965325,0.7497656982193065,0.7539062499999991,1
340M,12,4,swde,1067,7,3,1057,22.211808809746955,22.58669165885661,0.37488284910965325,-0.18744142455482662,0.9372071227741331,0.3437499999999996,1
340M,12,1,squad,2977,137,47,2793,31.944910984212296,34.968088679879074,3.023177695666779,2.1498152502519314,3.930131004366812,2.1109025757494935e-11,1.1821054424197164e-09
340M,12,2,squad,2977,142,43,2792,31.944910984212296,35.27040644944575,3.3254954652334563,2.4521330198186093,4.23244877393349,1.4686027061581262e-13,8.811616236948758e-12
340M,12,4,squad,2977,122,46,2809,31.944910984212296,34.49781659388646,2.5529056096741685,1.713134027544508,3.392677191803829,3.930443008497822e-09,2.161743654673802e-07
340M,12,1,nq,3157,23,16,3118,15.521064301552107,15.742793791574279,0.22172949002217296,-0.15837820715869497,0.6018371872030409,0.3367836351899317,1
340M,12,2,nq,3157,22,14,3121,15.521064301552107,15.774469433006018,0.25340513145391197,-0.12670256572695598,0.6335128286347799,0.24298495403490958,1
340M,12,4,nq,3157,19,12,3126,15.521064301552107,15.742793791574279,0.22172949002217296,-0.12670256572695598,0.5701615457713018,0.28104151505976754,1
340M,6,1,fda,1101,7,21,1073,20.072661217075385,18.80108991825613,-1.2715712988192551,-2.270663033605813,-0.36330608537693004,0.012540951371193024,0.501638054847721
340M,6,2,fda,1101,7,16,1078,20.072661217075385,19.25522252497729,-0.8174386920980926,-1.7257039055404177,0.0,0.09313964843750033,1
340M,6,4,fda,1101,4,12,1085,20.072661217075385,19.346049046321525,-0.7266121707538601,-1.4532243415077202,0.0,0.0768127441406251,1
340M,6,1,swde,1067,17,8,1042,23.336457357075915,24.179943767572635,0.8434864104967198,-0.09372071227741331,1.780693533270853,0.1077521443366994,1
340M,6,2,swde,1067,18,7,1042,23.336457357075915,24.36738519212746,1.0309278350515463,0.09372071227741331,1.9681349578256795,0.04328525066375694,1
340M,6,4,swde,1067,13,9,1045,23.336457357075915,23.711340206185568,0.37488284910965325,-0.46860356138706655,1.218369259606373,0.5234670639038085,1
340M,6,1,squad,2977,284,92,2601,32.71750083977158,39.166946590527374,6.449445750755794,5.206583809203897,7.725898555592878,6.621044950250993e-24,4.568521015673185e-22
340M,6,2,squad,2977,269,88,2620,32.71750083977158,38.79744709439033,6.0799462546187435,4.870675176352032,7.322808196170642,1.8946355982931538e-22,1.2694058508564131e-20
340M,6,4,squad,2977,195,51,2731,32.71750083977158,37.55458515283843,4.837084313066846,3.829358414511253,5.8448102116224385,5.026773132675316e-21,3.267402536238955e-19
340M,6,1,nq,3157,26,37,3094,17.326575863161228,16.9781438074121,-0.34843205574912894,-0.8552423186569528,0.12670256572695598,0.20736789985685455,1
340M,6,2,nq,3157,27,36,3094,17.326575863161228,17.04149509027558,-0.2850807728856509,-0.7918910357934749,0.19005384859043395,0.3135030532964533,1
340M,6,4,nq,3157,18,33,3106,17.326575863161228,16.851441241685144,-0.4751346214760849,-0.9185936015204308,-0.031675641431738996,0.048873892318269975,1
1.3B,12,1,fda,1101,8,4,1089,59.2188919164396,59.58219800181653,0.36330608537693004,-0.2724795640326976,0.9990917347865577,0.38769531250000006,1
1.3B,12,2,fda,1101,8,5,1088,59.2188919164396,59.491371480472296,0.2724795640326976,-0.36330608537693004,0.9082652134423251,0.5810546874999989,1
1.3B,12,4,fda,1101,9,5,1087,59.2188919164396,59.58219800181653,0.36330608537693004,-0.2724795640326976,0.9990917347865577,0.4239501953125012,1
1.3B,12,1,swde,1067,5,9,1053,45.17338331771322,44.798500468603564,-0.37488284910965325,-1.1246485473289598,0.28116213683223995,0.4239501953125012,1
1.3B,12,2,swde,1067,6,7,1054,45.17338331771322,45.0796626054358,-0.09372071227741331,-0.7497656982193065,0.5623242736644799,0.9999999999999981,1
1.3B,12,4,swde,1067,6,5,1056,45.17338331771322,45.26710402999063,0.09372071227741331,-0.46860356138706655,0.6560449859418932,1.0,1
1.3B,12,1,squad,2977,99,40,2838,41.417534430634866,43.399395364460865,1.9818609338259994,1.2092710782667115,2.754450789385287,5.955419961683547e-07,3.15637257969228e-05
1.3B,12,2,squad,2977,104,41,2832,41.417534430634866,43.533758817601615,2.116224386966745,1.3436345314074571,2.9224051058112193,1.696776681986973e-07,9.162594082729655e-06
1.3B,12,4,squad,2977,89,39,2849,41.417534430634866,43.09707759489419,1.6795431642593215,0.94054417198522,2.418542156533423,1.165373436191627e-05,0.0005943404524577298
1.3B,12,1,nq,3157,13,18,3126,25.46721571111815,25.308837503959456,-0.15837820715869497,-0.5068102629078239,0.19005384859043395,0.47312965989112726,1
1.3B,12,2,nq,3157,13,16,3128,25.46721571111815,25.37218878682293,-0.09502692429521697,-0.4434589800443459,0.25340513145391197,0.7110711038112583,1
1.3B,12,4,nq,3157,11,17,3129,25.46721571111815,25.277161862527716,-0.19005384859043395,-0.5068102629078239,0.12670256572695598,0.34492845088243673,1
1.3B,6,1,fda,1101,43,29,1029,61.12624886466848,62.39782016348774,1.2715712988192551,-0.2724795640326976,2.815622161671208,0.1249182003686395,1
1.3B,6,2,fda,1101,41,32,1028,61.12624886466848,61.94368755676658,0.8174386920980926,-0.7266121707538601,2.361489554950045,0.3491818381705956,1
1.3B,6,4,fda,1101,41,18,1042,61.12624886466848,63.21525885558583,2.089009990917348,0.7266121707538601,3.4514078110808355,0.0037937056353716378,0.17451045922709535
1.3B,6,1,swde,1067,44,21,1002,48.078725398313026,50.234301780693535,2.1555763823805063,0.6560449859418932,3.655107778819119,0.005918433252619418,0.2604110631152544
1.3B,6,2,swde,1067,42,22,1003,48.078725398313026,49.95313964386129,1.8744142455482662,0.46860356138706655,3.373945641986879,0.016858190044281636,0.6237530316384206
1.3B,6,4,swde,1067,43,19,1005,48.078725398313026,50.328022492970945,2.2492970946579196,0.8434864104967198,3.7488284910965324,0.0031560602510210286,0.14833483179798834
1.3B,6,1,squad,2977,165,43,2769,41.98857910648304,46.08666442727578,4.098085320792745,3.1575411488075242,5.0386294927779645,4.811223600074003e-18,2.9348463960451414e-16
1.3B,6,2,squad,2977,170,41,2766,41.98857910648304,46.32180047027209,4.3332213637890495,3.392677191803829,5.273765535774269,7.330712742266056e-20,4.545041900204955e-18
1.3B,6,4,squad,2977,157,34,2786,41.98857910648304,46.12025529056097,4.131676184077931,3.258313738663084,5.0386294927779645,4.323999772824056e-20,2.7241198568791552e-18
1.3B,6,1,nq,3157,61,71,3025,28.983211910041177,28.66645549572379,-0.31675641431738993,-1.0452961672473868,0.3801076971808679,0.4335372697423424,1
1.3B,6,2,nq,3157,62,75,3020,28.983211910041177,28.571428571428573,-0.4117833386126069,-1.1403230915426037,0.31675641431738993,0.30524277813334033,1
1.3B,6,4,nq,3157,52,53,3052,28.983211910041177,28.951536268609438,-0.031675641431738996,-0.6651884700665188,0.6018371872030409,0.9999999999999516,1
340M,3,1,fda,1101,44,22,1035,41.235240690281564,43.23342415985468,1.9981834695731153,0.5449591280653951,3.4514078110808355,0.00921048969455474,0.3868405671712991
340M,3,2,fda,1101,43,23,1035,41.235240690281564,43.05177111716621,1.8165304268846503,0.36330608537693004,3.2697547683923704,0.01865726035402125,0.6716613727447651
340M,3,4,fda,1101,39,23,1039,41.235240690281564,42.688465031789285,1.4532243415077202,0.09082652134423251,2.9064486830154403,0.05589722669971056,1
340M,3,1,swde,1067,74,13,980,27.647610121836927,33.36457357075914,5.716963448922212,4.029990627928772,7.4039362699156515,1.5938987081347438e-11,9.08522263636804e-10
340M,3,2,swde,1067,75,13,979,27.647610121836927,33.45829428303655,5.810684161199625,4.123711340206185,7.497656982193065,9.32626604566778e-12,5.409234306487313e-10
340M,3,4,swde,1067,81,14,972,27.647610121836927,33.92689784442362,6.279287722586692,4.498594189315839,8.059981255857544,1.2402507363469233e-12,7.317479344446848e-11
340M,3,1,squad,2977,222,64,2691,35.77426939872355,41.081625797783005,5.307356399059456,4.23244877393349,6.415854887470608,1.3772698677283116e-21,9.089981127006856e-20
340M,3,2,squad,2977,213,61,2703,35.77426939872355,40.88008061807189,5.105811219348337,4.030903594222371,6.180718844474303,6.593314378935277e-21,4.2197212025185775e-19
340M,3,4,squad,2977,308,57,2612,35.77426939872355,44.20557608330534,8.431306684581793,7.222035606315083,9.674168626133692,8.928609704632628e-43,6.428598987335492e-41
340M,3,1,nq,3157,61,92,3004,19.13208742477035,18.150142540386444,-0.9819448843839088,-1.7421602787456445,-0.22172949002217296,0.015020260891733157,0.5857901747775931
340M,3,2,nq,3157,61,95,3001,19.13208742477035,18.055115616091225,-1.0769718086791258,-1.8688628444726005,-0.31675641431738993,0.008032780505172367,0.3454095617224118
340M,3,4,nq,3157,70,88,2999,19.13208742477035,18.561925878999048,-0.5701615457713018,-1.3620525815647766,0.22172949002217296,0.17604418967236107,1
1.3B,3,1,fda,1101,34,12,1055,67.57493188010899,69.57311534968211,1.9981834695731153,0.8174386920980926,3.178928247048138,0.0016414913408481977,0.07879158436071348
1.3B,3,2,fda,1101,34,16,1051,67.57493188010899,69.20980926430518,1.6348773841961852,0.36330608537693004,2.9064486830154403,0.015346677832630306,0.5857901747775931
1.3B,3,4,fda,1101,29,16,1056,67.57493188010899,68.75567665758402,1.1807447774750226,0.0,2.361489554950045,0.072454260162545,1
1.3B,3,1,swde,1067,59,23,985,46.954076850984066,50.328022492970945,3.373945641986879,1.780693533270853,5.060918462980319,8.715478657320097e-05,0.004270584542086848
1.3B,3,2,swde,1067,55,18,994,46.954076850984066,50.42174320524836,3.4676663542642925,1.9681349578256795,5.060918462980319,1.691361710298609e-05,0.0008456808551493046
1.3B,3,4,swde,1067,52,14,1001,46.954076850984066,50.51546391752577,3.561387066541706,2.0618556701030926,5.060918462980319,2.822018231362259e-06,0.00014674494803083746
1.3B,3,1,squad,2977,262,42,2673,42.861941551897885,50.2519314746389,7.389989922741014,6.281491434329863,8.532079274437352,5.080436885942697e-40,3.6071101890193144e-38
1.3B,3,2,squad,2977,229,40,2708,42.861941551897885,49.21061471279812,6.348673160900235,5.307356399059456,7.389989922741014,2.2852347252834296e-33,1.5996643076984007e-31
1.3B,3,4,squad,2977,183,40,2754,42.861941551897885,47.66543500167954,4.8034934497816595,3.862949277796439,5.777628485052066,4.7830934721148555e-23,3.252503561038102e-21
1.3B,3,1,nq,3157,57,30,3070,28.064618308520746,28.9198606271777,0.8552423186569528,0.2850807728856509,1.4570795058599937,0.005013598900146445,0.22561195050659005
1.3B,3,2,nq,3157,61,40,3056,28.064618308520746,28.729806778587268,0.6651884700665188,0.031675641431738996,1.2987012987012987,0.046044066929341765,1
1.3B,3,4,nq,3157,58,33,3066,28.064618308520746,28.856509344314222,0.7918910357934749,0.22172949002217296,1.3937282229965158,0.01145634053942614,0.46970996211647176


==> data/retrieval_paired_means.csv <==
scale,rho,k,normal_percent,connection_percent,delta_pp,relative_percent,ci95_low_pp,ci95_high_pp
340M,12,1,23.164223498900544,24.11313717280572,0.948913673905178,4.096462261945533,0.6008019088814867,1.29892066200838
340M,12,2,23.164223498900544,24.105809004211093,0.9415855053105489,4.064826543204614,0.6302778549781458,1.2580009369931058
340M,12,4,23.164223498900544,23.883483095093872,0.7192595961933286,3.1050451409582847,0.40617568037825913,1.036369798616147
340M,6,1,23.363298819271026,24.781531020942058,1.4182322016710316,6.070342260491124,0.948947089462656,1.8877869109724879
340M,6,2,23.363298819271026,24.865387475442663,1.5020886561716367,6.42926612286725,1.0459788991167431,1.958024258212773
340M,6,4,23.363298819271026,24.365853911757668,1.0025550924866415,4.291153831665628,0.6082151705231255,1.3942630147990656
340M,3,1,30.947301908903096,33.95744151719582,3.0101396082927216,9.72666249598564,2.365650194975424,3.661221447044037
340M,3,2,30.947301908903096,33.861315408591466,2.9140134996883695,9.416050252994923,2.2727351132518563,3.5625176937361607
340M,3,4,30.947301908903096,34.84571620962933,3.898414300726234,12.596944031507684,3.2333399781128396,4.573892969395528
1.3B,12,1,42.819256343976456,43.27223283471011,0.4529764907336542,1.0578803309772455,0.14008907769611695,0.766770519462426
1.3B,12,2,42.819256343976456,43.36924542258316,0.549989078606707,1.2844433219216134,0.2356425761987834,0.8677104034942175
1.3B,12,4,42.819256343976456,43.305885372307266,0.48662902833081034,1.1364723955540335,0.18442292808716185,0.7925288477019816
1.3B,6,1,45.04419131987643,46.84631046679521,1.802119146918777,4.000780331744047,1.1949582545749862,2.4068119662441383
1.3B,6,2,45.04419131987643,46.69751406058214,1.653322740705704,3.6704460492248847,1.052430773566546,2.2583834469879145
1.3B,6,4,45.04419131987643,47.153768226931795,2.109576907055363,4.683349495775002,1.5416047975976381,2.6799342740967407
1.3B,3,1,46.36389214787793,49.76823248611742,3.404340338239493,7.342654338383259,2.8087197454510457,4.005669901338557
1.3B,3,2,46.36389214787793,49.39299349023473,3.029101342356803,6.533319792685788,2.4423151580714175,3.618820518135121
1.3B,3,4,46.36389214787793,48.948271230275886,2.584379082397959,5.574120210087341,2.0350867949267886,3.138735239246485

